2021 occultations and transits of Linus orbiting (22) Kalliope: I. Polygonal and `cliptracing' algorithm

The satellite Linus orbiting the main-belt asteroid (22) Kalliope exhibited occultation and transit events in late 2021. A photometric campaign was organized and observations were taken by the TRAPPIST-South, SPECULOOS-Artemis, OWL-Net, and BOAO telescopes, with the goal to constrain models of this system. Our dynamical model is complex, with multipoles (up to the order $\ell = 2$), internal tides, and external tides. The model was constrained by astrometry (spanning 2001--2021), occultations, adaptive-optics imaging, calibrated photometry, as well as relative photometry. Our photometric model was substantially improved. A new precise (${<}\,0.1\,{\rm mmag}$) light curve algorithm was implemented, based on polygon intersections, which are computed exactly -- by including partial eclipses and partial visibility of polygons. Moreover, we implemented a `cliptracing' algorithm, based again on polygon intersections, in which partial contributions to individual pixels are computed exactly. Both synthetic light curves and synthetic images are then very smooth. Based on our combined solution, we confirmed the size of Linus, $(28\pm 1)\,{\rm km}$. However, this solution exhibits some tension between the light curves and the PISCO speckle-interferometry dataset. In most solutions, Linus is darker than Kalliope, with the albedos $A_{\rm w} = 0.40$ vs. $0.44$. This is confirmed on deconvolved images. A~detailed revision of astrometric data allowed us to revise also the $J_2 \equiv -C_{20}$ value of Kalliope. Most importantly, a~homogeneous body is excluded. For a differentiated body, two solutions exist: low-oblateness ($C_{20} \simeq -0.12$), with a~spherical iron core, and alternatively, high-oblateness ($C_{20} \simeq -0.22$) with an elongated iron core. These correspond to the low- and high-energy collisions, respectively, studied by means of SPH simulations in our previous work.

==> abstract.txt <==

The satellite Linus orbiting the main-belt asteroid (22) Kalliope exhibited mutual occultation and transit events in late 2021. A photometric campaign was organized and observations were taken by the Trappist, Speculoos, OWL-Net, and BOAO telescopes, with the goal to further constrain dynamical and photometric models of this sizeable asteroid--satellite system.

Our dynamical model is sufficiently complex, with multipoles (up to the order $\ell = 2$), internal tides, and external tides. The model was constrained by astrometry (spanning 2001--2021), occultations, adaptive-optics imaging, calibrated photometry, as well as relative photometry. Our photometric model was substantially improved. A new precise (${<}\,0.1\,{\rm mmag}$) light curve algorithm was implemented, based on polygon intersections, which are computed exactly --- by including partial eclipses and partial visibility of polygons. Moreover, we implemented a `cliptracing' algorithm, based again on polygon intersections, in which partial contributions to individual pixels are computed exactly. Both synthetic light curves and synthetic images are then very smooth.

Based on our combined solution, we confirmed the size of Linus, $(28\pm 1)\,{\rm km}$. However, this solution exhibits some tension between the light curves and the PISCO speckle-interferometry dataset, acquired contemporarily with the 2021 events. This indicates that improvements of the shape are still possible. In most solutions, Linus is darker than Kalliope, with the single-scattering albedos $A_{\rm w} = 0.40$ vs. $0.44$. This is confirmed on deconvolved images. A~detailed revision of astrometric data allowed us to revise also the $J_2 \equiv -C_{20}$ value of Kalliope. Most importantly, a~homogeneous body is excluded. For a differentiated body, two solutions exist: low-oblateness ($C_{20} \simeq -0.12$), with a~spherical iron core, and alternatively, high-oblateness ($C_{20} \simeq -0.22$) with an elongated iron core. These correspond to the low- and high-energy collisions, respectively, studied by means of SPH simulations in our previous work.



==> figs/22_fitting10_GRIDC20__249/Sky2_photocentre_wo52270.dat <==
# JD (TDB; i.e. uncorrected for LITE) & separation rho [arcsec] & position angle theta [deg] & major [arcsec] & minor [arcsec] & PA [deg] of uncertainty ellipse & Besselian year & dataset
# JD (TDB; i.e. uncorrected for LITE) & separation rho [arcsec] & position angle theta [deg] & major [arcsec] & minor [arcsec] & PA [deg] of uncertainty ellipse & Besselian year & dataset
# JD (TDB; i.e. uncorrected for LITE) & separation rho [arcsec] & position angle theta [deg] & major [arcsec] & minor [arcsec] & PA [deg] of uncertainty ellipse & Besselian year & dataset
2452151.115743	0.482843	157.203349	0.017000	0.017000	0.000000	2001.660765	SCAM	#		
2452153.106743	0.561564	348.741468	0.017000	0.017000	0.000000	2001.666217	SCAM	#		
2452154.070743	0.244334	73.533090	0.017000	0.017000	0.000000	2001.668856	SCAM	#		
2452160.022743	0.498504	333.378259	0.025000	0.025000	0.000000	2001.685152	PHARO	#		
2452161.008743	0.336340	31.935215	0.025000	0.025000	0.000000	2001.687852	PHARO	#		
2452161.957743	0.549342	163.817930	0.025000	0.025000	0.000000	2001.690450	PHARO	#		
2452186.050760	0.457533	15.811775	0.075000	0.075000	0.000000	2001.756414	IRCAL	#		
2452186.059157	0.454281	18.411860	0.075000	0.075000	0.000000	2001.756437	IRCAL	#		
2452186.908746	0.487577	160.913550	0.075000	0.075000	0.000000	2001.758763	IRCAL	#		
2452186.956570	0.531400	162.958825	0.075000	0.075000	0.000000	2001.758894	IRCAL	#		
2452187.038885	0.532338	172.518230	0.075000	0.075000	0.000000	2001.759120	IRCAL	#		
2452187.055448	0.532571	172.772474	0.075000	0.075000	0.000000	2001.759165	IRCAL	#		
2452188.923932	0.615677	350.970589	0.075000	0.075000	0.000000	2001.764281	IRCAL	#		
2452188.944099	0.630776	352.199270	0.075000	0.075000	0.000000	2001.764336	IRCAL	#		
2452189.035980	0.664946	353.925365	0.075000	0.075000	0.000000	2001.764588	IRCAL	#		
2452215.808636	0.702157	167.872653	0.025000	0.025000	0.000000	2001.837889	PHARO	#		
2452215.813532	0.707218	168.076020	0.025000	0.025000	0.000000	2001.837902	PHARO	#		
2452215.982300	0.776110	174.295039	0.025000	0.025000	0.000000	2001.838364	PHARO	#		
2452215.987456	0.779169	174.331789	0.025000	0.025000	0.000000	2001.838378	PHARO	#		
2452216.803243	0.329214	216.563920	0.025000	0.025000	0.000000	2001.840612	PHARO	#		
2452216.805616	0.305038	215.237486	0.025000	0.025000	0.000000	2001.840618	PHARO	#		
2452253.761743	0.891482	350.294573	0.017000	0.017000	0.000000	2001.941801	SCAM	#		
#2452270.924989	0.380205	272.055706	0.010000	0.010000	0.000000	2001.988792	NIRC2	# offset
#2452270.927160	0.381993	272.564447	0.010000	0.010000	0.000000	2001.988798	NIRC2	# offset
#2452270.933464	0.387718	272.071569	0.010000	0.010000	0.000000	2001.988815	NIRC2	# offset
#2452270.945151	0.392344	277.040862	0.010000	0.010000	0.000000	2001.988847	NIRC2	# offset
2452638.094686	0.534250	75.976546	0.010000	0.010000	0.000000	2002.994070	NIRC2	#		
2452638.177437	0.531083	66.029384	0.010000	0.010000	0.000000	2002.994296	NIRC2	#		
2452638.179703	0.541197	67.297105	0.010000	0.010000	0.000000	2002.994302	NIRC2	#		
2452653.871559	0.574690	295.457240	0.013300	0.013300	0.000000	2003.037265	NACO	#		
2452653.875958	0.574289	295.056339	0.013300	0.013300	0.000000	2003.037277	NACO	#		
2452653.881047	0.574063	294.581120	0.013300	0.013300	0.000000	2003.037291	NACO	#		
2452684.849364	0.671878	75.336151	0.027100	0.027100	0.000000	2003.122080	NACO	#		
2452795.835374	0.520266	122.108218	0.010000	0.010000	0.000000	2003.425949	NIRC2	#		
2452796.868709	0.526333	20.182959	0.010000	0.010000	0.000000	2003.428778	NIRC2	#		
2452796.873497	0.521481	19.962384	0.010000	0.010000	0.000000	2003.428792	NIRC2	#		
2452834.788880	0.465570	183.540924	0.010000	0.010000	0.000000	2003.532600	NIRC2	#		
2452835.541171	0.444423	106.535634	0.027100	0.027100	0.000000	2003.534660	NACO	#		
2452836.501761	0.448626	13.420696	0.027100	0.027100	0.000000	2003.537290	NACO	#		
2453067.923249	0.396645	207.244674	0.013300	0.013300	0.000000	2004.170901	NACO	#		
2453068.927184	0.301177	148.100074	0.013300	0.013300	0.000000	2004.173650	NACO	#		
2453160.907540	0.339092	268.347902	0.021900	0.021900	0.000000	2004.425484	NIRI	#		
2453160.909054	0.332701	267.607891	0.021900	0.021900	0.000000	2004.425488	NIRI	#		
2453161.848923	0.672510	185.417351	0.021900	0.021900	0.000000	2004.428061	NIRI	#		
2453161.961745	0.643898	179.989027	0.021900	0.021900	0.000000	2004.428370	NIRI	#		
2453162.005976	0.630702	177.172007	0.021900	0.021900	0.000000	2004.428491	NIRI	#		
2453162.058346	0.609217	173.805645	0.021900	0.021900	0.000000	2004.428635	NIRI	#		
2453165.898143	0.479210	155.219488	0.021900	0.021900	0.000000	2004.439148	NIRI	#		
2453184.598496	0.509088	47.627719	0.013300	0.013300	0.000000	2004.490347	NACO	#		
2453189.912463	0.467668	236.937047	0.010000	0.010000	0.000000	2004.504897	NIRC2	#		
2453189.913515	0.468978	237.114565	0.010000	0.010000	0.000000	2004.504899	NIRC2	#		
2453190.847318	0.568237	172.760080	0.010000	0.010000	0.000000	2004.507456	NIRC2	#		
2453190.854147	0.563847	172.604972	0.010000	0.010000	0.000000	2004.507475	NIRC2	#		
2453197.878967	0.605031	183.597144	0.010000	0.010000	0.000000	2004.526708	NIRC2	#		
2453197.880113	0.593585	183.120297	0.010000	0.010000	0.000000	2004.526711	NIRC2	#		
2453210.671751	0.505614	348.101062	0.013300	0.013300	0.000000	2004.561734	NACO	#		
2453212.561008	0.466368	159.717997	0.013300	0.013300	0.000000	2004.566906	NACO	#		
2453212.641086	0.439937	151.593607	0.013300	0.013300	0.000000	2004.567125	NACO	#		
2453212.703184	0.412376	144.390428	0.013300	0.013300	0.000000	2004.567295	NACO	#		
2453285.514645	0.391637	23.222388	0.013300	0.013300	0.000000	2004.766647	NACO	#		
2453285.521740	0.387173	22.490784	0.013300	0.013300	0.000000	2004.766666	NACO	#		
2453285.532067	0.405062	22.709757	0.013300	0.013300	0.000000	2004.766694	NACO	#		
2453522.125250	0.425799	238.726023	0.010000	0.010000	0.000000	2005.414465	NIRC2	#		
2454047.326750	0.238961	316.661756	0.002000	0.002000	0.000000	2006.852419	OCC	# no-photocentre (occultation)!
2454082.071593	0.876822	171.744119	0.010000	0.010000	0.000000	2006.947547	NIRC2	#		
#2454167.552837	0.230269	72.824096	0.001000	0.004000	0.000000	2007.181589	DESCAMPS	# no-photocentre (eclipse)!
#2454167.666726	0.231625	103.736268	0.001000	0.004000	0.000000	2007.181901	DESCAMPS	# no-photocentre (eclipse)!
#2454176.518115	0.241367	254.869799	0.001000	0.004000	0.000000	2007.206135	DESCAMPS	# no-photocentre (eclipse)!
#2454176.636171	0.240377	283.226872	0.001000	0.004000	0.000000	2007.206459	DESCAMPS	# no-photocentre (eclipse)!
2454486.984420	0.577911	5.880143	0.010000	0.010000	0.000000	2008.056162	NIRC2	#		
2454486.989550	0.570086	5.212392	0.010000	0.010000	0.000000	2008.056176	NIRC2	#		
2454487.022392	0.568998	1.853740	0.010000	0.010000	0.000000	2008.056266	NIRC2	#		
2454487.051343	0.569527	358.839256	0.010000	0.010000	0.000000	2008.056345	NIRC2	#		
2454487.080245	0.570307	355.898981	0.010000	0.010000	0.000000	2008.056424	NIRC2	#		
2454487.122349	0.569253	351.388682	0.010000	0.010000	0.000000	2008.056539	NIRC2	#		
2454487.165862	0.565546	346.903360	0.010000	0.010000	0.000000	2008.056659	NIRC2	#		
2454487.171646	0.567403	346.196280	0.010000	0.010000	0.000000	2008.056674	NIRC2	#		
2454989.983239	0.661751	16.560456	0.010000	0.010000	0.000000	2009.433327	NIRC2	#		
2455376.031918	0.575451	95.591879	0.010000	0.010000	0.000000	2010.490293	NIRC2	#		
2455435.018750	0.642515	241.261703	0.010000	0.010000	0.000000	2010.651794	NIRC2	#		
2455435.058074	0.656678	245.750082	0.021900	0.021900	0.000000	2010.651901	NIRI	#		
2455435.065459	0.657505	246.571919	0.021900	0.021900	0.000000	2010.651922	NIRI	#		
2455438.780174	0.675920	259.186850	0.013300	0.013300	0.000000	2010.662092	NACO	#		
2455438.783877	0.675700	259.490730	0.013300	0.013300	0.000000	2010.662102	NACO	#		
2455438.787555	0.676793	259.570063	0.013300	0.013300	0.000000	2010.662112	NACO	#		
2455438.790986	0.682863	259.889262	0.013300	0.013300	0.000000	2010.662122	NACO	#		
2455438.794537	0.683891	260.571853	0.013300	0.013300	0.000000	2010.662132	NACO	#		
2455438.798984	0.683385	261.046247	0.013300	0.013300	0.000000	2010.662144	NACO	#		
2455454.939620	0.653959	79.806397	0.021900	0.021900	0.000000	2010.706335	NIRI	#		
2455455.888340	0.744759	160.965462	0.021900	0.021900	0.000000	2010.708933	NIRI	#		
2455456.912397	0.707921	278.198940	0.021900	0.021900	0.000000	2010.711737	NIRI	#		
2455499.802898	0.505765	249.344645	0.021900	0.021900	0.000000	2010.829167	NIRI	#		
2455499.849710	0.514018	255.228823	0.021900	0.021900	0.000000	2010.829295	NIRI	#		
2455500.804740	0.656051	339.263049	0.021900	0.021900	0.000000	2010.831910	NIRI	#		
2455876.123358	0.642972	175.712563	0.010000	0.010000	0.000000	2011.859498	NIRC2	#		
2455906.416738	0.400894	336.857130	0.055000	0.055000	0.000000	2011.942439	EMCCD	#		
2455906.552155	0.566516	346.564971	0.055000	0.055000	0.000000	2011.942809	EMCCD	#		
2455908.488266	0.719773	170.827910	0.055000	0.055000	0.000000	2011.948110	EMCCD	#		
2455908.609099	0.798422	173.721479	0.055000	0.055000	0.000000	2011.948441	EMCCD	#		
2455909.393822	0.534430	195.290360	0.055000	0.055000	0.000000	2011.950590	EMCCD	#		
2455911.534794	0.182223	86.121222	0.055000	0.055000	0.000000	2011.956451	EMCCD	#		
2455911.538266	0.185669	86.690092	0.055000	0.055000	0.000000	2011.956461	EMCCD	#		
2455911.644516	0.235910	129.809266	0.055000	0.055000	0.000000	2011.956752	EMCCD	#		
2457699.784122	0.686439	184.163280	0.032700	0.032700	0.000000	2016.852516	SOR	#		
2457701.871622	0.426067	6.115069	0.032700	0.032700	0.000000	2016.858231	SOR	#		
2457702.866067	0.743425	181.800944	0.032700	0.032700	0.000000	2016.860954	SOR	#		
2457702.943845	0.756285	182.390957	0.032700	0.032700	0.000000	2016.861167	SOR	#		
2457706.778567	0.781112	183.692999	0.032700	0.032700	0.000000	2016.871666	SOR	#		
2457707.777872	0.260628	353.519041	0.032700	0.032700	0.000000	2016.874402	SOR	#		
2457708.800095	0.690568	4.711623	0.032700	0.032700	0.000000	2016.877201	SOR	#		
2457728.760511	0.562934	187.981488	0.032700	0.032700	0.000000	2016.931851	SOR	#		
2457765.706356	0.818973	349.968970	0.032700	0.032700	0.000000	2017.033005	SOR	#		
2457765.707051	0.774817	350.351379	0.032700	0.032700	0.000000	2017.033007	SOR	#		
2457779.653579	0.369871	321.617390	0.032700	0.032700	0.000000	2017.071191	SOR	#		
2457793.812606	0.198162	255.455238	0.032700	0.032700	0.000000	2017.109957	SOR	#		
2457793.834829	0.207832	266.225223	0.032700	0.032700	0.000000	2017.110018	SOR	#		
2457794.688995	0.753245	353.366334	0.032700	0.032700	0.000000	2017.112357	SOR	#		
2457794.689690	0.740245	353.841375	0.032700	0.032700	0.000000	2017.112359	SOR	#		
2457794.801495	0.746009	356.313075	0.032700	0.032700	0.000000	2017.112665	SOR	#		
2457794.802190	0.716986	356.707167	0.016500	0.016500	0.000000	2017.112667	SOR	#		
2458090.624291	0.473578	289.193903	0.020600	0.020600	0.000000	2017.922601	EMCCD	#		
2458091.603901	0.472380	190.727499	0.020600	0.020600	0.000000	2017.925283	EMCCD	#		
2458091.629121	0.475350	189.452257	0.020600	0.020600	0.000000	2017.925352	EMCCD	#		
2458091.637041	0.463777	190.366103	0.020600	0.020600	0.000000	2017.925374	EMCCD	#		
2458100.627171	0.473964	8.697067	0.020600	0.020600	0.000000	2017.949988	EMCCD	#		
2458100.651491	0.480798	7.719956	0.020600	0.020600	0.000000	2017.950054	EMCCD	#		
2458100.657561	0.474507	7.677123	0.020600	0.020600	0.000000	2017.950071	EMCCD	#		
2458147.648861	0.537932	338.761303	0.020600	0.020600	0.000000	2018.078729	EMCCD	#		
2458156.610811	0.592119	161.587502	0.020600	0.020600	0.000000	2018.103266	EMCCD	#		
2458177.442571	0.654429	238.432332	0.020600	0.020600	0.000000	2018.160301	EMCCD	#		
2458177.530391	0.632774	227.304817	0.020600	0.020600	0.000000	2018.160542	EMCCD	#		
2458177.572481	0.644250	222.858981	0.020600	0.020600	0.000000	2018.160657	EMCCD	#		
2458180.475031	0.697556	295.130653	0.020600	0.020600	0.000000	2018.168604	EMCCD	#		
2458180.538841	0.667426	290.472350	0.020600	0.020600	0.000000	2018.168779	EMCCD	#		
2458180.543821	0.630952	286.446164	0.020600	0.020600	0.000000	2018.168792	EMCCD	#		
2458180.596741	0.674394	280.673260	0.020600	0.020600	0.000000	2018.168937	EMCCD	#		
2458183.570901	0.683367	342.393839	0.020600	0.020600	0.000000	2018.177080	EMCCD	#		
2458192.836755	0.701912	136.707436	0.007200	0.007200	0.000000	2018.202449	SPHERE/ZIMPOL	#		
2458192.853871	0.703203	134.918521	0.007200	0.007200	0.000000	2018.202496	SPHERE/ZIMPOL	#		
2458210.320511	0.666718	184.125392	0.020600	0.020600	0.000000	2018.250318	EMCCD	#		
2458214.410911	0.662121	132.946691	0.020600	0.020600	0.000000	2018.261517	EMCCD	#		
2458215.374811	0.662757	37.324815	0.020600	0.020600	0.000000	2018.264156	EMCCD	#		
2458216.427571	0.679625	293.404904	0.020600	0.020600	0.000000	2018.267039	EMCCD	#		
2458217.255791	0.663188	211.733039	0.020600	0.020600	0.000000	2018.269306	EMCCD	#		
2458218.282801	0.693326	106.267306	0.020600	0.020600	0.000000	2018.272118	EMCCD	#		
2458228.717196	0.675235	143.584548	0.007200	0.007200	0.000000	2018.300687	SPHERE/ZIMPOL	#		
2458228.734324	0.673725	142.165266	0.007200	0.007200	0.000000	2018.300733	SPHERE/ZIMPOL	#		
2458233.263401	0.666518	47.463747	0.020600	0.020600	0.000000	2018.313134	EMCCD	#		
2458234.348281	0.665074	297.558269	0.020600	0.020600	0.000000	2018.316104	EMCCD	#		
2458238.321331	0.658906	260.562529	0.020600	0.020600	0.000000	2018.326982	EMCCD	#		
2458243.480467	0.658560	106.041404	0.007200	0.007200	0.000000	2018.341107	SPHERE/ZIMPOL	#		
2458243.497609	0.661221	104.111556	0.007200	0.007200	0.000000	2018.341154	SPHERE/ZIMPOL	#		
2458243.607898	0.650288	92.917407	0.007200	0.007200	0.000000	2018.341456	SPHERE/ZIMPOL	#		
2458243.625034	0.651569	91.635783	0.007200	0.007200	0.000000	2018.341503	SPHERE/ZIMPOL	#		
2458255.301181	0.617957	1.208339	0.020600	0.020600	0.000000	2018.373471	EMCCD	#		
2458264.287021	0.577704	180.784405	0.020600	0.020600	0.000000	2018.398074	EMCCD	#		
2458643.869359	0.478326	343.720711	0.007200	0.007200	0.000000	2019.437336	SPHERE/ZIMPOL	#		
2458643.881460	0.467990	342.826168	0.007200	0.007200	0.000000	2019.437369	SPHERE/ZIMPOL	#		
2458661.652447	0.600647	355.747058	0.007200	0.007200	0.000000	2019.486024	SPHERE/ZIMPOL	#		
2458661.664554	0.593701	355.223335	0.007200	0.007200	0.000000	2019.486057	SPHERE/ZIMPOL	#		
2458672.522210	0.537482	350.107838	0.007200	0.007200	0.000000	2019.515784	SPHERE/ZIMPOL	#		
2458672.534308	0.529983	349.144154	0.007200	0.007200	0.000000	2019.515818	SPHERE/ZIMPOL	#		
2459579.34455074	0.375020	171.420788	0.008100	0.008100	0.000000	2021.998584	PISCO	#		
2459579.37140259	0.424701	172.311777	0.007800	0.007800	0.000000	2021.998657	PISCO	#		
2459579.40431926	0.460211	171.942327	0.009200	0.009200	0.000000	2021.998748	PISCO	#		
2459579.43046509	0.490821	174.342292	0.010800	0.010800	0.000000	2021.998819	PISCO	#		
2459579.46789565	0.549832	175.567937	0.005800	0.005800	0.000000	2021.998922	PISCO	#		
2459579.51692342	0.589937	175.336126	0.005800	0.005800	0.000000	2021.999056	PISCO	#		
2459579.55149518	0.644762	175.933447	0.010300	0.010300	0.000000	2021.999150	PISCO	#		
2459579.57232852	0.664459	175.813357	0.010000	0.010000	0.000000	2021.999208	PISCO	#		
2459579.59107852	0.658516	176.363245	0.020600	0.020600	0.000000	2021.999259	PISCO	#		
2459580.30495583	0.744638	184.686769	0.005800	0.005800	0.000000	2022.001213	PISCO	#		
2459580.35059241	0.695166	185.798960	0.006700	0.006700	0.000000	2022.001338	PISCO	#		
2459580.36784935	0.681537	186.341531	0.005800	0.005800	0.000000	2022.001386	PISCO	#		
2459580.40533778	0.642944	186.949829	0.006400	0.006400	0.000000	2022.001488	PISCO	#		
2459580.44284935	0.606326	188.125559	0.006400	0.006400	0.000000	2022.001591	PISCO	#		
2459580.48032620	0.561589	188.686062	0.006700	0.006700	0.000000	2022.001694	PISCO	#		
2459580.51809241	0.528249	187.752282	0.013600	0.013600	0.000000	2022.001797	PISCO	#		
2459580.55472435	0.482855	191.133548	0.013500	0.013500	0.000000	2022.001897	PISCO	#		
2459580.59221278	0.425448	194.279264	0.008600	0.008600	0.000000	2022.002000	PISCO	#		
#2459580.62811555	0.408847	195.391249	0.005400	0.005400	0.000000	2022.002098	PISCO	# outlier

